Ionizing Protoplanetary Disks in Pebble Collisions

We introduce collisions of solids as a new and efficient ionization mechanism for gas in protoplanetary disks, which especially operates in the dense midplane of protoplanetary disks. This idea is sparked by laboratory experiments where we found that charge, which is exchanged by grains in mutual collision (tribocharging), is not tied to their surfaces alone. As kind of collateral effect, charges also become entrained into the gas phase, i.e. collisions ionize the protoplanetary disk. Therefore, solids are not only sinks of charges in disks but also sources. A first estimate shows that ionization rates in the midplane at 1 AU in the range of $10^{-19} ... 10^{-15} \rm \, s^{-1}$ seem feasible depending on the assumption of rather calm or highly turbulent conditions with radial particle pile up.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
